Observational constraints on the origin of the elements. IX. 3D NLTE abundances of metals in the context of Galactic Chemical Evolution Models and 4MOST

Historically, various methods have been employed to understand the origin of the elements, including observations of elemental abundances which have been compared to Galactic Chemical Evolution (GCE) models. It is also well known that 1D Local Thermodynamic Equilibrium (LTE) measurements fail to accurately capture elemental abundances. Non-LTE (NLTE) effects may play a significant role, and neglecting them leads to erroneous implications in galaxy modelling. In this paper, we calculate 3D NLTE abundances of seven key iron-peak and neutron-capture elements (Mn, Co, Ni, Sr, Y, Ba, Eu) based on carefully assembled 1D LTE literature measurements, and investigate their impact within the context of the OMEGA+ GCE model. Our findings reveal that 3D NLTE abundances are significantly higher for iron-peak elements at [Fe/H]< -3, with (for the first time ever) [Ni/Fe] and (confirming previous studies) [Co/Fe] on average reaching 0.6-0.8 dex, and [Mn/Fe] reaching -0.1 dex, which current 1D core-collapse supernova (CCSN) models cannot explain. We also observe a slightly higher production of neutron-capture elements at low metallicities, with 3D NLTE abundances of Eu being higher by +0.2 dex at [Fe/H]= -3. 3D effects are most significant for iron-peak elements in the very metal-poor regime, with average differences between 3D NLTE and 1D NLTE {reaching} up to 0.15 dex. Thus, ignoring 3D NLTE effects introduces significant biases, so including {them} should be considered whenever possible.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
